Road Network Variation Based on HD Map Analysis for the Simulative Safety Assurance of Automated Vehicles

The validation and verification of automated driving functions (ADFs) is a challenging task on the journey of making those functions available to the public beyond the current research context. Simulation is a valuable building block for scenario-based testing that can help to model traffic situations that are relevant for ADFs. In addition to the surrounding traffic and environment of the ADF under test, the logical description and automated generation of concrete road networks have an important role. We aim to reduce efforts for manual map generation and to improve the automated testing process during development. Hence, this paper proposes a method to analyze real road networks and extract relevant parameters for the variation of synthetic simulation maps that correspond to real-world properties. Consequently, characteristics for inner-city junctions are selected from Here HD map. Then, parameter distributions are determined, analyzed and used to generate variations of road networks in the OpenDRIVE standard. The presented methodology enables efficient road network modeling which can be used for large scale simulations. The developed road network generation tool is publicly available on GitHub.

==> Review/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

This paper treats significant and useful topic in the
safety of the automated vehicles. However, as the referees
point out, there are points similar to the previously
published one and verification is requested to be an
academic paper. The authors are requested to revise the
manuscript according to the comments of the reviewers. 


----------------------------------------
Comments on Video Attachment:

[None found]

==> Review/Review14923.txt <==
Reviewer 8 of ITSC 2021 submission 863

Comments to the author
======================

Motivation of the authors is timely: development of the
road network that can be used for ADF in simulation
environment is demanded around the world. However, it is
hard to understand the contribution of the analysis
presented in this paper to the objective of generating such
a synthetic road network. The followings are the comments
specific to each part of the paper that have unclarity.
1. II the second paragraph: Why did the authors mention
about three levels of the scenarios here? The relationship
between these three levels and the focus of the authors
study.
2. IV: description of the procedure to extract geometric
information from Here HD map is so complicated and some
parts seems to be too detail. The authors are recommended
to reconsider this part so that those who are not familiar
with Here HD map can easily follow their ideas and main
efforts done by the authors themselves. In addition, it is
recommended to mention if this procedure can be applied to
other types of map such as Google Map or OpenStreetMap or
only applicable to Here HD map (transfer-ability of the
method). 
3. IV. B. 2) discarding irrelevant intersections, such as
roundabouts or highway exits: why these types of
intersections are irrelevant? These intersections must be
also tested when testing ADF. In addition, why control
types of the intersections (signalized, two-way
stop-controlled, etc.) were not taken into account in the
analysis?
4. IV. B. 2) The curvature is computed at each point of a
lane discrete centerline: It is better to provide the
interval between two adjacent points of a lane, as it
strongly affects the precision of the curvature.
5. V.: It may be helpful to provide the road network map of
the subject areas.
6. Table 1: intersection area is defined as a distance
from the intersection center to the start of the turning
lanes coming from a link. Does the start of the turning
lanes correspond to the position of the stop line? It was
not clear where it is in the real world.
7. V. the third paragraph There is a noteworthy peak at
3:5m that aligns with the road construction regulations:
is the standard lane width different for different road
categories/classifications?
8. V.: although the authors mention that the obtained
parameters seem to be well extracted from the map, it does
not guarantee these were really accurate to the real road
network. Verification of the extracted parameter by
comparing the actually-measured parameter even in a small
set of the network may be needed, especially about the
curvature. It is also better to mention the accuracy of the
map.
9. V. and VI.: although the authors mention dependency
among variables, such a relationship between variables
were not analyzed and cannot be understood through the
paper. For example, intersection area or lane max
curvature should be dependent on the number and width of
lanes in the crossing road. In order to generate a
reasonable road network, such a relationship must be
reasonably considered.
10. V.: it seems that the basic idea is to generate the
synthetic road network by determining the parameters of
intersections randomly based on the statistics analyzed in
this paper. However, as a roadway geometry is somehow
consistent in a certain length, intersections may not be
randomly distributed in the network. In addition, road
classification typically defines the standard geometry of
each road class. The intersections along the same roadway
may have similar geometric characteristics. The analysis
did not consider such a patterns in variation. Thus, there
is a doubt if randomly generated network based on the
results presented in this paper is really reasonable
representation of the real network. 

==> Review/Review14927.txt <==
Reviewer 9 of ITSC 2021 submission 863

Comments to the author
======================

This study proposes a method for analyzing real road
networks and extracting relevant parameters for generating
variables of synthetic simulation maps that correspond to
real-world properties. Furthermore, the method extracts the
parameters for the map data of Berlin city and generates
the simulated road network using the data. This technique
is very effective in that it can be used to verify and
validate the ADF. However, neither figures of the generated
road network nor the validation results are shown in this
manuscript. Therefore, the validity and reliability of the
proposed method are lacking.

p.4, Eq. (1)
An Explanation of this equation is not enough. What do the
variables x and y represent?

p.4, Captions of Fig. 4 and 5, and in the text.
Units such as m and deg should not be written in an
italic style but in a roman style.

p.4, Right column
"the peak at around 7m" &#61664; What is the length of the
peak at 7m? There is a lack of concrete explanation.

The citation for Figure 2 appears in the text before the
citation for Figure 1. Therefore, the order in which Figure
1 and Figure 2 appear should be switched.


==> Review/Review5447.txt <==
Reviewer 1 of ITSC 2021 submission 863

Comments to the author
======================

The paper presents a contribution towards an automated
creation of maps for scenario based testing of automated
driving. In my opinion, the idea and motivation for this
research is very reasonable. Further research in this
direction is definitely required for the development of
automated driving functions. Therefore, I very much like
the idea of making the presented contribution available as
open-source software.

The publication begins with a detailed review of the state
of the art in scenario based testing of automated driving
functions. This is valuable to the publication as it
provides the motivation for the research. However, much of
the first two pages seems very similar to the previous
publication by (nearly) the same authors at ITSC 2020. In
my opinion, scenario based testing as well as the related
research projects are described with far to much detail.
Instead, the publication would benefit greatly from a
detailled literature review on 'simulation maps'. My main
criticism of the publication is the complete lack of a
literature review on map generation, map validation,
evaluation of map properties, quality assurance of maps for
use in vehicles or for simulation, simultaneous
localization and mapping or any relevant previous work on
the broad topic of 'maps'. Likely, this would provide a
useful basis for the presented work and produce a gap in
existing research. The only citations regarding maps in
this publication, are the authors own publication from 2020
as well as descriptions of standards and formats.

Furthermore, the scientific writing of the paper leaves
room for improvement. Many statements are inconclusive or
unclear (Examples: Which intersections are "irrelevant"?,
How is "seem to form one continuous road" defined?). This
also makes it hard to understand how some of the
evaluations are calculated. If the main contribution of
this paper is the calculation of intersection
characteristics, it must be make clear how these are
calculated. Especially the definition
of which links of an intersection are the "main road" is
not a trivial task and be carried out in multiple ways
(angles, priority, width, ..).

As suggested by the authors, the curvatures depicted in
Fig. 8 seem unrealistically large. This makes me question
the calculation procedure behind the values. Could this be
improved by taking the gradients of the incoming lanes into
account, the same way it must be done to calculate
continuous poly lines for the xodr?

If the aim of the publication is to find maps for scenario
based testing, why are only 3 and 4 leg intersections
relevant? Possibly the 'unconvetional' intersections are
especially important for scenario based testing? Can the
method be improved to work with all kinds of intersections
in following publications? In the same context, it would be
relevant to explain how intersections were filtered for
Berlin. It seems the algorithm selects only intersections 
that match pre-defined criteria which again influences the
result of the property-distributions.

Other remarks:
- Why are you generating xodr maps for IPG CarMaker if this
tool does not directly use xodr but instead convert them
into an internal format? To the best of my knowledge,
CarMaker allows for a direct import of HereHD maps. Were
the maps also tested with a tool that directly uses xodr
without converting it?
- Figure captions should be fontsize 8 according to
template. This would make the paper easier to read.
- Figures should be at the top or the bottom of a column
according to template
- All figures have no units on the axis'
- In figure 4 (as well as in the text above !) the area is
stated in meters (instead of m²?)
- There are quite a few typos in the text. Further proof
reading could improve the clarity of the presentation.

As stated in the first sentences, the direction of the
research is important and the idea of the paper is very
convincing. Generating and evaluating xodr from HereHD is
valuable in many ways. However, the publication requires
some finishing touches.
